Detection Prospects for AGNs with the Cherenkov Telescope Array

The Cherenkov Telescope Array Observatory (CTAO) will enable detailed studies of Active Galactic Nuclei (AGN) in the very-high-energy (VHE) regime, as the next-generation ground-based gamma-ray observatory, designed to enhance sensitivity and energy coverage (20 GeV -- 300 TeV) over current Imaging Atmospheric Cherenkov Telescopes (IACTs). In the context of the CTAO Science Collaboration, within the AGN Population working group, we developed a variability-based strategy to improve predictions of AGNs detectable by CTAO, using Fermi-LAT data and normalized excess variance (NXS) as a tracer of flux variability. By extrapolating from 30-day to 3-day timescales, we expanded the sample of sources with short-timescale variability estimates from 87 to 407. This approach allows us to identify flaring and distant AGNs that are promising CTAO targets. The results are being used to support the CTAO extragalactic science program and will be included in an upcoming Consortium publication for the AGN Population collaboration.

==> readme.txt <==
Le versioni "master" dei file in questo folder si possono trovare in
https://gitlab.sissamedialab.it/gamboz/pos/-/tree/master/var/package

mg 2020-07-14

